Fractional ridge regression: a fast, interpretable reparameterization of ridge regression

Ridge regression (RR) is a regularization technique that penalizes the L2-norm of the coefficients in linear regression. One of the challenges of using RR is the need to set a hyperparameter ($\alpha$) that controls the amount of regularization. Cross-validation is typically used to select the best $\alpha$ from a set of candidates. However, efficient and appropriate selection of $\alpha$ can be challenging, particularly where large amounts of data are analyzed. Because the selected $\alpha$ depends on the scale of the data and predictors, it is not straightforwardly interpretable. Here, we propose to reparameterize RR in terms of the ratio $\gamma$ between the L2-norms of the regularized and unregularized coefficients. This approach, called fractional RR (FRR), has several benefits: the solutions obtained for different $\gamma$ are guaranteed to vary, guarding against wasted calculations, and automatically span the relevant range of regularization, avoiding the need for arduous manual exploration. We provide an algorithm to solve FRR, as well as open-source software implementations in Python and MATLAB (https://github.com/nrdg/fracridge). We show that the proposed method is fast and scalable for large-scale data problems, and delivers results that are straightforward to interpret and compare across models and datasets.

==> paperoutline.txt <==
TITLE: better and interpretable hyperparameterization of ridge regression

abstract:
- RR is important
- alpha is really dumb , not clear to set or interpret
- also, in the context of large-scale problems we don't have the luxury to sample all possible points
- here, we introduce concept of VL
- we discus the math, provide an implementation (matlab/python) compatible with super large scale problems
- (some detail on the method: rotation and you judiciously select alpha grids and interpolate to find "exact" VL solution lengths)
- it turns out it can be done very fast/efficiently/little-cost
- the new hyperparameter is easily interpretable (even compare across problems or data sizes) and easy to set.
- we demonstrate the stuff on controlled simple simulations as well as 'it works' on a large-scale real-world problem

====

Introduction

- introduce regression, OLS, RR.

- introduce the challenge choosing hyperparameter /alpha.  here, we are assuming that we will cross-validating to set alpha (which is standard?)

- Background: well, just log it (<-- point out problems).  (users might be naive and not know what to do and don't know how to set or even check; even if one knows statistics, it's still unclear how to choose since it depends on design matrix units and rank and everything etc.)

- Teaser: here we will introduce a method based on basic cool things (rotation, path diagrams, etc.)

2. Methods

- do math.

- get to the point where you realize you have to look at y.  it would have been nice if we could do it without looking, but unfortunately we can't make assumptions like all y ==1 (because it can fail!!! (see Figure )).

- fortunately, even though we have to peek at y, it is not very expensive to do so.  thus, we are going to build a tool that does it all for you (get solutions ranges).

2.1. implementation
- some mention of the matlab / python implementation that is now downloadable (yay open science)
- pseudocode of fracridge (including the fun tricks)


3. results

Fig 1: it's doing the right thing.

Fig 2: it scales really well 

Fig 3: it works on real data, everything makes sense, the fractions are nice, voxels are hetergenosous.


4. Discussion/conclusion.

- strengths/limitations (ad/disad) of the method. why should anyone care?  are there any risks of fracridge.
- well, what about DOF. (it's like a baby version of fracridge)
- well... what about lasso or other things...  could we exten to elastic net? lasso? maybe.


